Entanglement from Expansion: Deterministic Graphs of Large Rank-Width

We give a degree-five $n$-vertex graph family with rank-width at least $n/15$. This family yields deterministically constructible graph states of linear entanglement width preparable in at most six CZ layers under all-to-all connectivity. We also prove that the $k$-dimensional hypercube has rank-width $\Theta(2^k/\sqrt{k})$, the corresponding states providing better entanglement width values for NISQ-accessible numbers of qubits. Our bounds use an expansion-to-rank-width transfer, and a stronger matching construction for Cartesian products.

==> README.txt <==
To produce the long version (arxiv): uncomment line 44 (\compactlayoutfalse) in main.tex
